Towards a Property Preserving Transformation from IEC 61131-3 to BIP

We report on a transformation from Sequential Function Charts of the IEC 61131-3 standard to BIP. Our presentation features a description of formal syntax and semantics representation of the involved languages and transformation rules. Furthermore, we present a formalism for describing invariants of IEC 61131-3 systems and establish a notion of invariant preservation between the two languages. For a subset of our transformation rules we sketch a proof showing invariant preservation during the transformation of IEC 61131-3 to BIP and vice versa.

==> figures/tempcontrol_comp_cont.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{./figures/tempcontrol_comp_cont.pdf}%
\end{picture}%
\setlength{\unitlength}{2072sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2055,3267)(211,-2650)
\put(2251,-1366){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$--$}%
}}}}
\put(1441,434){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$tick$}%
}}}}
\put(1396,-1681){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$l_6$}%
}}}}
\put(2206,-871){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$heat$}%
}}}}
\put(1441,-2356){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$tick$}%
}}}}
\put(1486,-331){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$l_5$}%
}}}}
\put(2026,434){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\theta< \theta_{\mathit{max}}$}%
}}}}
\put(2026,119){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\theta:=\theta+1$}%
}}}}
\put(541,-871){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$cool$}%
}}}}
\put(2026,-2356){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\theta> \theta_{\mathit{min}}$}%
}}}}
\put(2026,-2581){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\theta:=\theta-2$}%
}}}}
\put(226,-1141){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\theta= \theta_{\mathit{max}}$}%
}}}}
\put(2206,-1141){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\theta= \theta_{\mathit{min}}$}%
}}}}
\put(541,-1366){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$--$}%
}}}}
\end{picture}%


==> figures/transformationchain.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{./figures/transformationchain.pdf}%
\end{picture}%
\setlength{\unitlength}{1699sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(13817,5173)(628,-2776)
\put(11251,-1051){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\subseteq$}%
}}}}
\put(1709,-219){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}model}%
}}}}
\put(1711,-878){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}invariant}%
}}}}
\put(3062,194){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\subseteq$}%
}}}}
\put(4023,194){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\put(4064,-1112){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\put(7168,-882){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}invariant'}%
}}}}
\put(7167,-223){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}model'}%
}}}}
\put(5945,2082){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Transformations}%
}}}}
\put(10074,175){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\put(10074,-1128){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\put(13365,-864){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}invariant''}%
}}}}
\put(13364,-205){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}model''}%
}}}}
\put(4906,209){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\subseteq$}%
}}}}
\put(3016,-1006){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}
\put(4861,-1006){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}
\put(5896,-2761){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Transformations}%
}}}}
\put(8326,164){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}
\put(11341,164){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}
\put(8326,-1051){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\subseteq$}%
}}}}
\end{picture}%


==> figures/transformationchain2.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{./figures/transformationchain2.pdf}%
\end{picture}%
\setlength{\unitlength}{1699sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(13871,7430)(574,-5033)
\put(4861, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\subseteq$}%
}}}}
\put(1709,-219){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}model}%
}}}}
\put(4023,194){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\put(4064,-1112){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\put(7167,-223){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}model'}%
}}}}
\put(5945,2082){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Transformations}%
}}}}
\put(13364,-205){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}model''}%
}}}}
\put(1666,-1636){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}invariant}%
}}}}
\put(7201,-1636){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}invariant'}%
}}}}
\put(2971,-1546){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\subseteq$}%
}}}}
\put(4951,-1546){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\subseteq$}%
}}}}
\put(1756,-1006){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}}
\put(7381,-1006){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}}
\put(7201,-3796){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}safety property}%
}}}}
\put(2116,-3751){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}safety property}%
}}}}
\put(1756,-3121){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}}
\put(7381,-3211){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}}
\put(7156,-4696){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Transformations}%
}}}}
\put(9991,209){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\put(3016, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\subseteq$}%
}}}}
\end{picture}%


==> figures/transformationchain2a.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{./figures/transformationchain2a.pdf}%
\end{picture}%
\setlength{\unitlength}{1699sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(13871,7109)(574,-4712)
\put(4861, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}
\put(1709,-219){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}model}%
}}}}
\put(4023,194){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\put(4064,-1112){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\put(7167,-223){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}model'}%
}}}}
\put(5945,2082){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Transformations}%
}}}}
\put(10074,175){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\put(10074,-1128){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\put(13364,-205){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}model''}%
}}}}
\put(8371, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}
\put(1666,-1636){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}invariant}%
}}}}
\put(7201,-1636){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}invariant'}%
}}}}
\put(8326,-1636){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\subseteq$}%
}}}}
\put(11341, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}
\put(11251,-1636){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\subseteq$}%
}}}}
\put(13411,-1681){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}invariant''}%
}}}}
\put(2971,-1546){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\subseteq$}%
}}}}
\put(4951,-1546){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\subseteq$}%
}}}}
\put(1756,-1006){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}}
\put(7381,-1006){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}}
\put(13546,-1096){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}}
\put(7201,-3796){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}safety property}%
}}}}
\put(2116,-3751){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}safety property}%
}}}}
\put(1756,-3121){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}}
\put(7381,-3211){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}}
\put(9451,-3391){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Transformations}%
}}}}
\put(12871,-4021){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}safety property}%
}}}}
\put(13636,-3346){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}}
\put(3016, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\supseteq$}%
}}}}
\end{picture}%

